Detecting planetary mass companions near the water frost-line using JWST interferometry

JWST promises to be the most versatile infrared observatory for the next two decades. The Near Infrared and Slitless Spectrograph (NIRISS) instrument, when used in the Aperture Masking Interferometry (AMI) mode, will provide an unparalleled combination of angular resolution and sensitivity compared to any existing observatory at mid-infrared wavelengths. Using simulated observations in conjunction with evolutionary models, we present the capability of this mode to image planetary mass companions around nearby stars at small orbital separations near the circumstellar water frost-line for members of the young, kinematic moving groups Beta Pictoris, TW Hydrae, as well as the Taurus-Auriga association. We show that for appropriately chosen stars, JWST/NIRISS operating in the AMI mode can image sub-Jupiter companions near the water frost-lines with ~68% confidence. Among these, M-type stars are the most promising. We also show that this JWST mode will improve the minimum inner working angle by as much as ~50% in most cases when compared to the survey results from the best ground-based exoplanet direct imaging facilities (e.g. VLT/SPHERE). We also discuss how the NIRISS/AMI mode will be especially powerful for the mid-infrared characterization of the numerous exoplanets expected to be revealed by Gaia. When combined with dynamical masses from Gaia, such measurements will provide a much more robust characterization of the initial entropies of these young planets, thereby placing powerful constraints on their early thermal histories.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
